Successive Cancellation Inactivation Decoding for Modified Reed-Muller and eBCH Codes

A successive cancellation (SC) decoder with inactivations is proposed as an efficient implementation of SC list (SCL) decoding over the binary erasure channel. The proposed decoder assigns a dummy variable to an information bit whenever it is erased during SC decoding and continues with decoding. Inactivated bits are resolved using information gathered from decoding frozen bits. This decoder leverages the structure of the Hadamard matrix, but can be applied to any linear code by representing it as a polar code with dynamic frozen bits. SCL decoders are partially characterized using density evolution to compute the average number of inactivations required to achieve the maximum a-posteriori decoding performance. The proposed measure quantifies the performance vs. complexity trade-off and provides new insight into dynamics of the number of paths in SCL decoding. The technique is applied to analyze Reed-Muller (RM) codes with dynamic frozen bits. It is shown that these modified RM codes perform close to extended BCH codes.

==> figures/128_64_RM_bec.txt <==
erasure    P
0.495000	0.601417
0.490000	0.561000
0.485000	0.520417
0.480000	0.478083
0.475000	0.441667
0.470000	0.399250
0.465000	0.355083
0.460000	0.325583
0.455000	0.293917
0.450000	0.249583
0.445000	0.223917
0.440000	0.199083
0.435000	0.169417
0.430000	0.146083
0.425000	0.125833
0.420000	0.104167
0.415000	0.091500
0.410000	0.071917
0.405000	0.061750
0.400000	0.052750
0.395000	0.042000
0.390000	0.032917
0.385000	0.025833
0.380000	0.023833
0.375000	0.017417
0.370000	0.015875
0.365000	0.011097
0.360000	0.008738
0.355000	0.007574
0.350000	0.005694
0.345000	0.004553
0.340000	0.003330
0.335000	0.002610
0.330000	0.002138
0.325000	0.001616
0.320000	0.001284
0.315000	0.000942
0.310000	0.000682
0.305000	0.000561
0.300000	0.000427
0.295000	0.000327
0.290000	0.000248
0.285000	0.000192
0.280000	0.000139
0.275000	0.000106
0.270000	0.00007593143
0.265000	0.00005681601
0.260000	0.00004210486
0.255000	0.00003055119
0.250000	0.00002212403
0.245000	1.500297e-05
0.240000	1.124606e-05
0.235000	9.228498e-06
0.230000	5.393743e-06
0.225000	4.333507e-06
0.220000	3.399973e-06
0.215000	1.994097e-06
0.210000	1.349746e-06
0.205000	9.825885e-07


==> figures/128_64_RM_bec_MI_loss.txt <==
erasure MI_loss 
0.500000 8.422853
0.495000 8.106353
0.490000 7.796851
0.485000 7.494340
0.480000 7.198813
0.475000 6.910256
0.470000 6.628652
0.465000 6.353981
0.460000 6.086219
0.455000 5.825339
0.450000 5.571309
0.445000 5.324096
0.440000 5.083662
0.435000 4.849967
0.430000 4.622966
0.425000 4.402612
0.420000 4.188856
0.415000 3.981644
0.410000 3.780921
0.405000 3.586628
0.400000 3.398702
0.395000 3.217081
0.390000 3.041696
0.385000 2.872478
0.380000 2.709355
0.375000 2.552252
0.370000 2.401090
0.365000 2.255789
0.360000 2.116267
0.355000 1.982437
0.350000 1.854210
0.345000 1.731497
0.340000 1.614203
0.335000 1.502231
0.330000 1.395482
0.325000 1.293855
0.320000 1.197244
0.315000 1.105544
0.310000 1.018644
0.305000 0.936433
0.300000 0.858795
0.295000 0.785614
0.290000 0.716771
0.285000 0.652143
0.280000 0.591607
0.275000 0.535036
0.270000 0.482302
0.265000 0.433275
0.260000 0.387822
0.255000 0.345808
0.250000 0.307096
0.245000 0.271549
0.240000 0.239026
0.235000 0.209384
0.230000 0.182481
0.225000 0.158172
0.220000 0.136311
0.215000 0.116751
0.210000 0.099346
0.205000 0.083949
0.200000 0.070413
0.195000 0.058594
0.190000 0.048348
0.185000 0.039535
0.180000 0.032018
0.175000 0.025663
0.170000 0.020343
0.165000 0.015936
0.160000 0.012325
0.155000 0.009402
0.150000 0.007067
0.145000 0.005228
0.140000 0.003802
0.135000 0.002714
0.130000 0.001898
0.125000 0.001299
0.120000 0.000868
0.115000 0.000565
0.110000 0.000357
0.105000 0.000219
0.100000 0.000130



==> figures/128_64_RM_bec_branching_all.txt <==
erasure branching
0.495000	8.132333
0.490000	7.784500
0.485000	7.485667
0.480000	7.162000
0.475000	6.915583
0.470000	6.634417
0.465000	6.283000
0.460000	6.062667
0.455000	5.859750
0.450000	5.529167
0.445000	5.309000
0.440000	5.101417
0.435000	4.853833
0.430000	4.583000
0.425000	4.439667
0.420000	4.206250
0.415000	3.998000
0.410000	3.783917
0.405000	3.583167
0.400000	3.409667
0.395000	3.208417
0.390000	3.042208
0.385000	2.869708
0.380000	2.718000
0.375000	2.549222
0.370000	2.398771
0.365000	2.261833
0.360000	2.114619
0.355000	1.985556
0.350000	1.851539
0.345000	1.732031
0.340000	1.614420
0.335000	1.501852
0.330000	1.392955
0.325000	1.293386
0.320000	1.197108
0.315000	1.105872
0.310000	1.018487
0.305000	0.936459
0.300000	0.858533
0.295000	0.785991
0.290000	0.716636
0.285000	0.651926
0.280000	0.591855
0.275000	0.535013
0.270000	0.482466
0.265000	0.433269
0.260000	0.387693
0.255000	0.345810
0.250000	0.307152 
00.245000  0.271631 
0.240000  0.238947 
0.235000   0.209300
0.230000   0.182388
0.225000   0.158325
0.220000   0.136321
0.215000   0.116856
0.210000   0.099395
0.205000  0.083917


==> figures/128_64_RM_inac_evo_eps_04.txt <==
 index expectedInac 
0	0
1	0.000000	
2	0.000000	
3	0.000000	
4	0.000000	
5	0.000000	
6	0.000000	
7	0.000000	
8	0.000000	
9	0.000000	
10	0.000000	
11	0.000000	
12	0.000000	
13	0.000000	
14	0.000000	
15	0.000000	
16	0.764485	
17	0.764485	
18	0.764438	
19	0.764438	
20	0.759981	
21	0.759889	
22	0.751625	
23	0.738626	
24	1.356082	
25	1.355664	
26	1.327112	
27	1.280734	
28	1.728087	
29	1.628644	
30	1.930501	
31	2.138394	
32	2.149304	
33	2.149304	
34	2.149211	
35	2.149071	
36	2.122377	
37	2.121356	
38	2.073120	
39	1.998886	
40	2.355989	
41	2.350650	
42	2.247075	
43	2.103064	
44	2.304039	
45	2.087140	
46	2.194661	
47	2.258078	
48	2.259471	
49	2.239554	
50	2.048607	
51	1.824141	
52	1.898097	
53	1.631012	
54	1.665367	
55	1.683519	
56	1.683658	
57	1.395311	
58	1.407149	
59	1.414206	
60	1.414206	
61	1.418059	
62	1.418059	
63	1.418059	
64	1.418059	
65	1.418059	
66	1.415970	
67	1.412396	
68	1.344986	
69	1.337558	
70	1.242015	
71	1.124280	
72	1.227762	
73	1.208914	
74	1.075070	
75	0.927809	
76	0.966110	
77	0.806035	
78	0.821448	
79	0.829805	
80	0.829805	
81	0.796797	
82	0.664717	
83	0.536026	
84	0.544847	
85	0.428319	
86	0.430919	
87	0.432219	
88	0.432219	
89	0.335840	
90	0.336583	
91	0.337187	
92	0.337187	
93	0.337558	
94	0.337558	
95	0.337558	
96	0.337558	
97	0.303621	
98	0.233287	
99	0.174048	
100	0.175162	
101	0.128969	
102	0.129341	
103	0.129573	
104	0.129573	
105	0.097818	
106	0.097911	
107	0.097957	
108	0.097957	
109	0.098004	
110	0.098004	
111	0.098004	
112	0.098004	
113	0.075487	
114	0.075487	
115	0.075487	
116	0.075487	
117	0.075487	
118	0.075487	
119	0.075487	
120	0.075487	
121	0.075487	
122	0.075487	
123	0.075487	
124	0.075487	
125	0.075487	
126	0.075487	
127	0.075487	
128	0.075487


==> figures/128_64_RMproposedLimited_inac_evo_eps_04.txt <==
 index expectedInac 
0	0
1	0.000000	
2	0.000000	
3	0.000000	
4	0.000000	
5	0.000000	
6	0.000000	
7	0.000000	
8	0.000000	
9	0.000000	
10	0.000000	
11	0.000000	
12	0.000000	
13	0.000000	
14	0.000000	
15	0.000000	
16	0.764485	
17	0.764485	
18	0.764438	
19	0.764438	
20	0.759981	
21	0.759889	
22	0.751625	
23	0.738626	
24	1.356082	
25	1.355664	
26	1.327112	
27	1.280734	
28	1.728087	
29	1.628644	
30	1.930501	
31	2.138394	
32	2.149304	
33	2.149304	
34	2.149211	
35	2.149071	
36	2.122377	
37	2.121356	
38	2.073120	
39	1.998886	
40	2.355989	
41	2.350650	
42	2.247075	
43	2.103064	
44	2.304039	
45	2.087140	
46	2.194661	
47	2.258078	
48	2.259471	
49	2.239554	
50	2.048607	
51	1.824141	
52	1.898097	
53	1.631012	
54	1.665367	
55	1.683519	
56	1.683658	
57	1.395311	
58	1.407149	
59	1.414206	
60	1.414206	
61	1.418059	
62	1.418059	
63	1.418059	
64	1.418059	
65	1.418059	
66	1.415970	
67	1.412396	
68	1.344986	
69	1.337558	
70	1.242015	
71	1.124280	
72	1.227762	
73	1.208914	
74	1.075070	
75	0.927809	
76	0.966110	
77	0.806035	
78	0.821448	
79	0.829805	
80	0.829805	
81	0.796797	
82	0.664717	
83	0.536026	
84	0.544847	
85	0.428319	
86	0.430919	
87	0.432219	
88	0.432219	
89	0.308124	
90	0.308867	
91	0.309471	
92	0.309471	
93	0.309842	
94	0.309842	
95	0.309842	
96	0.309842	
97	0.280316	
98	0.207614	
99	0.148747	
100	0.149861	
101	0.105617	
102	0.105989	
103	0.106221	
104	0.106221	
105	0.072377	
106	0.072470	
107	0.072516	
108	0.072516	
109	0.072563	
110	0.072563	
111	0.072563	
112	0.072563	
113	0.047493	
114	0.047493	
115	0.047493	
116	0.047493	
117	0.047493	
118	0.047493	
119	0.047493	
120	0.047493	
121	0.047493	
122	0.047493	
123	0.047493	
124	0.047493	
125	0.047493	
126	0.047493	
127	0.047493	
128	0.047493


==> figures/128_64_RMproposedLimited_inac_evo_eps_04sub.txt <==
 index expectedInac 	
73	1.208914	
74	1.075070	
75	0.927809	
76	0.966110	
77	0.806035	
78	0.821448	
79	0.829805	
80	0.829805	
81	0.796797	
82	0.664717	
83	0.536026	
84	0.544847	
85	0.428319	
86	0.430919	
87	0.432219	
88	0.432219	
89	0.308124	
90	0.308867	
91	0.309471	
92	0.309471	
93	0.309842	
94	0.309842	
95	0.309842	
96	0.309842	
97	0.280316	
98	0.207614	
99	0.148747	
100	0.149861	
101	0.105617


==> figures/128_64_RMsubcode_bec.txt <==
erasure    P
0.495000	0.536000
0.490000	0.490500
0.485000	0.452750
0.480000	0.397500
0.475000	0.362917
0.470000	0.321250
0.465000	0.274417
0.460000	0.245750
0.455000	0.222667
0.450000	0.179583
0.445000	0.153833
0.440000	0.135500
0.435000	0.113167
0.430000	0.091333
0.425000	0.079083
0.420000	0.059583
0.415000	0.049583
0.410000	0.039500
0.405000	0.031750
0.400000	0.024167
0.395000	0.020667
0.390000	0.013667
0.385000	0.011292
0.380000	0.008583
0.375000	0.005583
0.370000	0.004771
0.365000	0.003028
0.360000	0.002440
0.355000	0.001917
0.350000	0.001172
0.345000	0.000917
0.340000	0.000623
0.335000	0.000407
0.330000	0.000290
0.325000	0.000209
0.320000	0.000151
0.315000	0.00009861932
0.310000	0.00007898894
0.305000	0.00004125412
0.300000	0.00003443526
0.295000	0.00002548419
0.290000	0.00001430615
0.285000	0.00001174536
0.280000	0.00000716537
0.275000	0.00000496149
0.270000	0.00000354157
0.265000	0.00000238572
0.260000	0.00000152415
0.255000	0.00000118945
0.250000	0.0000008759689922480


==> figures/128_64_RMsubcode_inac_evo_eps_04.txt <==
 index expectedInac 
0	0
1	0.000000	
2	0.000000	
3	0.000000	
4	0.000000	
5	0.000000	
6	0.000000	
7	0.000000	
8	0.000000	
9	0.000000	
10	0.000000	
11	0.000000	
12	0.000000	
13	0.000000	
14	0.000000	
15	0.000000	
16	0.764485	
17	0.764485	
18	0.764438	
19	0.764392	
20	0.760817	
21	0.760724	
22	0.752832	
23	0.739136	
24	1.356592	
25	1.356082	
26	1.327298	
27	1.281708	
28	1.729062	
29	1.629991	
30	1.931848	
31	2.139740	
32	2.150650	
33	2.150650	
34	2.150464	
35	2.150046	
36	2.118756	
37	2.117642	
38	2.066156	
39	1.986351	
40	2.343454	
41	2.338579	
42	2.229480	
43	2.072656	
44	2.273630	
45	2.036026	
46	2.143547	
47	2.206964	
48	2.208357	
49	2.189322	
50	1.993965	
51	1.757057	
52	1.831012	
53	1.543083	
54	1.577437	
55	1.595590	
56	1.595729	
57	1.287094	
58	1.298932	
59	1.305989	
60	1.305989	
61	1.309842	
62	1.309842	
63	1.309842	
64	1.309842	
65	1.309842	
66	1.308357	
67	1.305478	
68	1.241226	
69	1.234215	
70	1.142108	
71	1.024466	
72	1.127948	
73	1.110864	
74	0.982126	
75	0.839833	
76	0.878134	
77	0.716202	
78	0.731616	
79	0.739972	
80	0.739972	
81	0.710631	
82	0.587976	
83	0.465506	
84	0.474327	
85	0.359053	
86	0.361653	
87	0.362953	
88	0.362953	
89	0.262628	
90	0.263370	
91	0.263974	
92	0.263974	
93	0.264345	
94	0.264345	
95	0.264345	
96	0.264345	
97	0.240854	
98	0.180687	
99	0.130780	
100	0.131894	
101	0.091551	
102	0.091922	
103	0.092154	
104	0.092154	
105	0.063138	
106	0.063231	
107	0.063278	
108	0.063278	
109	0.063324	
110	0.063324	
111	0.063324	
112	0.063324	
113	0.040947	
114	0.040947	
115	0.040947	
116	0.040947	
117	0.040947	
118	0.040947	
119	0.040947	
120	0.040947	
121	0.040947	
122	0.040947	
123	0.040947	
124	0.040947	
125	0.040947	
126	0.040947	
127	0.040947	
128	0.040947


==> figures/128_64_RMsubcode_inac_evo_eps_04sub.txt <==
 index expectedInac 
73	1.110864	
74	0.982126	
75	0.839833	
76	0.878134	
77	0.716202	
78	0.731616	
79	0.739972	
80	0.739972	
81	0.710631	
82	0.587976	
83	0.465506	
84	0.474327	
85	0.359053	
86	0.361653	
87	0.362953	
88	0.362953	
89	0.262628	
90	0.263370	
91	0.263974	
92	0.263974	
93	0.264345	
94	0.264345	
95	0.264345	
96	0.264345	
97	0.240854	
98	0.180687	
99	0.130780	
100	0.131894	
101	0.091551	


==> figures/128_64_berlekamp_bec.txt <==
 erasure P 
2.000000e-01 7.400653e-10
2.100000e-01 2.140763e-09
2.200000e-01 6.137663e-09
2.300000e-01 1.743901e-08
2.400000e-01 4.908405e-08
2.500000e-01 1.367276e-07
2.600000e-01 3.763236e-07
2.700000e-01 1.020915e-06
2.800000e-01 2.720971e-06
2.900000e-01 7.097114e-06
3.000000e-01 1.804063e-05
3.100000e-01 4.450885e-05
3.200000e-01 1.061778e-04
3.300000e-01 2.441305e-04
3.400000e-01 5.396343e-04
3.500000e-01 1.144552e-03
3.600000e-01 2.326258e-03
3.700000e-01 4.527084e-03
3.800000e-01 8.432517e-03
3.900000e-01 1.503373e-02
4.000000e-01 2.566049e-02
4.100000e-01 4.195387e-02
4.200000e-01 6.574973e-02
4.300000e-01 9.885829e-02
4.400000e-01 1.427519e-01
4.500000e-01 1.982089e-01
4.600000e-01 2.649913e-01
4.700000e-01 3.416498e-01
4.800000e-01 4.255316e-01
4.900000e-01 5.130246e-01
5.000000e-01 6.000082e-01



==> figures/128_64_eBCH_bec_MI_loss.txt <==
erasure MI_loss
0.500000 15.403906
0.495000 15.087722
0.490000 14.778141
0.485000 14.475157
0.480000 14.178752
0.475000 13.888903
0.470000 13.605573
0.465000 13.328719
0.460000 13.058288
0.455000 12.794217
0.450000 12.536433
0.445000 12.284853
0.440000 12.039385
0.435000 11.799927
0.430000 11.566365
0.425000 11.338576
0.420000 11.116427
0.415000 10.899772
0.410000 10.688454
0.405000 10.482307
0.400000 10.281152
0.395000 10.084798
0.390000 9.893043
0.385000 9.705674
0.380000 9.522466
0.375000 9.343182
0.370000 9.167574
0.365000 8.995382
0.360000 8.826339
0.355000 8.660163
0.350000 8.496566
0.345000 8.335250
0.340000 8.175911
0.335000 8.018236
0.330000 7.861910
0.325000 7.706613
0.320000 7.552022
0.315000 7.397818
0.310000 7.243681
0.305000 7.089298
0.300000 6.934362
0.295000 6.778578
0.290000 6.621663
0.285000 6.463351
0.280000 6.303393
0.275000 6.141566
0.270000 5.977670
0.265000 5.811538
0.260000 5.643032
0.255000 5.472051
0.250000 5.298534
0.245000 5.122460
0.240000 4.943854
0.235000 4.762787
0.230000 4.579378
0.225000 4.393797
0.220000 4.206265
0.215000 4.017057
0.210000 3.826496
0.205000 3.634958
0.200000 3.442868
0.195000 3.250699
0.190000 3.058968
0.185000 2.868232
0.180000 2.679085
0.175000 2.492150
0.170000 2.308076
0.165000 2.127530
0.160000 1.951187
0.155000 1.779725
0.150000 1.613813
0.145000 1.454103
0.140000 1.301223
0.135000 1.155760
0.130000 1.018254
0.125000 0.889189
0.120000 0.768977
0.115000 0.657952
0.110000 0.556360
0.105000 0.464347
0.100000 0.381953


==> figures/128_64_eBCH_bec_branching_all.txt <==
erasure branching
0.500000	15.43130
0.495000	15.10980
0.490000	14.81510
0.485000	14.45295
0.480000	14.17060
0.475000	13.90860
0.470000	13.60850
0.465000	13.30760
0.460000	13.04375
0.455000	12.80545
0.450000	12.56415
0.445000	12.27460
0.440000	12.04045
0.435000	11.79890
0.430000	11.53795
0.425000	11.32035
0.420000	11.09710
0.415000	10.90895
0.410000	10.67065
0.405000	10.47325
0.400000	10.27560
0.395000	10.08290
0.390000	9.891450
0.385000	9.693200
0.380000	9.520650
0.375000	9.355150
0.370000	9.174100
0.365000	8.990883
0.360000	8.820917
0.355000	8.656087
0.350000	8.497950
0.345000	8.334429
0.340000	8.171110
0.335000	8.020793
0.330000	7.866202
0.325000	7.705687
0.320000	7.551035
0.315000	7.398971
0.310000	7.241820
0.305000	7.088876
0.300000	6.934936
0.295000	6.778238
0.290000	6.621901
0.285000	6.463486
0.280000	6.303143
0.275000	6.141304
0.270000	5.977368


==> figures/128_64_eBCHpeihong_bec.txt <==
erasure    P
0.500000	0.624950
0.495000	0.588050
0.490000	0.542100
0.485000	0.498750
0.480000	0.459150
0.475000	0.416300
0.470000	0.377700
0.465000	0.337200
0.460000	0.299200
0.455000	0.264200
0.450000	0.236650
0.445000	0.204600
0.440000	0.176250
0.435000	0.148400
0.430000	0.127700
0.425000	0.105750
0.420000	0.090050
0.415000	0.075350
0.410000	0.062750
0.405000	0.051400
0.400000	0.042500
0.395000	0.034400
0.390000	0.028100
0.385000	0.023150
0.380000	0.019050
0.375000	0.012250
0.370000	0.010700
0.365000	0.008450
0.360000	0.006383
0.355000	0.005338
0.350000	0.004100
0.345000	0.002950
0.340000	0.002460
0.335000	0.001923
0.330000	0.001431
0.325000	0.001086
0.320000	0.000791
0.315000	0.000643
0.310000	0.000468
0.305000	0.000378
0.300000	0.000269
0.295000	0.000208
0.290000	0.000159
0.285000	0.000116
0.275000	0.00006916233
0.270000	0.00005185714
0.245000	1.024955e-05
0.240000	9.784076e-06
0.235000	0.000006367663
0.230000	0.000004045307
0.225000	0.000002903449
0.220000	0.00000251598
0.215000	0.000001934275
0.210000	0.000001228269
0.205000	0.0000008155485



==> figures/128_64_eBCHpeihong_bec_MI_loss.txt <==
erasure MI_loss 
0.500000 7.713092
0.495000 7.368051
0.490000 7.030768
0.485000 6.701380
0.480000 6.380020
0.475000 6.066815
0.470000 5.761881
0.465000 5.465326
0.460000 5.177250
0.455000 4.897739
0.450000 4.626869
0.445000 4.364705
0.440000 4.111296
0.435000 3.866681
0.430000 3.630883
0.425000 3.403911
0.420000 3.185761
0.415000 2.976411
0.410000 2.775827
0.405000 2.583958
0.400000 2.400740
0.395000 2.226091
0.390000 2.059915
0.385000 1.902101
0.380000 1.752524
0.375000 1.611044
0.370000 1.477505
0.365000 1.351740
0.360000 1.233566
0.355000 1.122790
0.350000 1.019203
0.345000 0.922589
0.340000 0.832717
0.335000 0.749349
0.330000 0.672236
0.325000 0.601123
0.320000 0.535746
0.315000 0.475837
0.310000 0.421124
0.305000 0.371329
0.300000 0.326175
0.295000 0.285384
0.290000 0.248677
0.285000 0.215780
0.280000 0.186421
0.275000 0.160334
0.270000 0.137260
0.265000 0.116945
0.260000 0.099146
0.255000 0.083631
0.250000 0.070176
0.245000 0.058570
0.240000 0.048615
0.235000 0.040125
0.230000 0.032926
0.225000 0.026860
0.220000 0.021779
0.215000 0.017552
0.210000 0.014057
0.205000 0.011187
0.200000 0.008847
0.195000 0.006951
0.190000 0.005427
0.185000 0.004209
0.180000 0.003244
0.175000 0.002484
0.170000 0.001890
0.165000 0.001429
0.160000 0.001074
0.155000 0.000802
0.150000 0.000595
0.145000 0.000439
0.140000 0.000322
0.135000 0.000234
0.130000 0.000169
0.125000 0.000121
0.120000 0.000086
0.115000 0.000061
0.110000 0.000042
0.105000 0.000029
0.100000 0.000020



==> figures/128_64_eBCHpeihong_bec_branching_all.txt <==
erasure branching
0.500000	7.737350
0.495000	7.399150
0.490000	7.068350
0.485000	6.672650
0.480000	6.375800
0.475000	6.094700
0.470000	5.773950
0.465000	5.438600
0.460000	5.159600
0.455000	4.905500
0.450000	4.655400
0.445000	4.349000
0.440000	4.102650
0.435000	3.871250
0.430000	3.604350
0.425000	3.376450
0.420000	3.160650
0.415000	2.984400
0.410000	2.759800
0.405000	2.577850
0.400000	2.416300
0.395000	2.223700
0.390000	2.049850
0.385000	1.900750
0.380000	1.742550
0.375000	1.621400
0.370000	1.477600
0.365000	1.346800
0.360000	1.230200
0.355000	1.121012
0.350000	1.013740
0.345000	0.920950
0.340000	0.831015
0.335000	0.750703
0.330000	0.673790
0.325000	0.601219
0.320000	0.533977
0.315000	0.476199
0.310000	0.419880
0.305000	0.370740
0.300000	0.326611
0.295000	0.285180
0.290000	0.248731
0.285000	0.215908
0.275000	0.160346
0.270000	0.137222


==> figures/128_64_ebch_bec.txt <==
erasure      P 
0.500000	5.730000e-01
0.495000	0.536050
0.490000	0.490350
0.485000	0.435950
0.480000	3.990556e-01
0.475000	0.358000
0.470000	0.318450
0.465000	0.276400
0.460000	2.481111e-01
0.455000	0.212700
0.450000	0.182200
0.445000	0.155950
0.440000	1.320833e-01
0.435000	0.108150
0.430000	0.086500
0.425000	0.072750
0.420000	6.116667e-02
0.415000	0.048850
0.410000	0.036200
0.405000	0.031650
0.400000	2.277778e-02
0.395000	0.018050
0.390000	0.013250
0.385000	0.010700
0.380000	8.055556e-03
0.375000	0.005600
0.370000	0.003800
0.365000	0.002500
0.360000	2.361111e-03
0.355000	0.001538
0.350000	0.001040
0.345000	0.000829
0.340000	4.537037e-04
0.335000	0.000340
0.330000	0.000240
0.325000	0.000144
0.320000	9.408602e-05
0.315000	0.00007352941
0.310000	0.00004166666
0.305000	0.00002857142
0.300000	1.656315e-05
0.295000	0.00001089324
0.290000	0.00000648267
0.285000	0.00000428449
0.280000	2.396932e-06
0.275000	0.0000016
0.270000	0.0000008461538461538
0.260000	3.220704e-07


==> figures/128_64_ebch_inac_evo_eps_04.txt <==
 index expectedInac 
0	0
1	0.000000	
2	0.000000	
3	0.000000	
4	0.000000	
5	0.000000	
6	0.000000	
7	0.000000	
8	0.997632	
9	0.997632	
10	0.997632	
11	0.997632	
12	1.992758	
13	1.992711	
14	2.984076	
15	3.967595	
16	4.732080	
17	4.732080	
18	4.732033	
19	4.731941	
20	5.717874	
21	5.717642	
22	6.691968	
23	7.647539	
24	8.264995	
25	8.263835	
26	8.198189	
27	8.087001	
28	8.534355	
29	8.327809	
30	8.629666	
31	8.837558	
32	8.848468	
33	8.848468	
34	8.848236	
35	8.847493	
36	8.791458	
37	8.788904	
38	8.690297	
39	8.528134	
40	8.885237	
41	8.873816	
42	8.670334	
43	8.370613	
44	8.571588	
45	8.129573	
46	8.237094	
47	8.300511	
48	8.301903	
49	8.252553	
50	7.862581	
51	7.359935	
52	7.433890	
53	6.803853	
54	6.838208	
55	6.856360	
56	6.856500	
57	6.130780	
58	6.142618	
59	6.149675	
60	6.149675	
61	6.153528	
62	6.153528	
63	6.153528	
64	6.153528	
65	6.153528	
66	6.148189	
67	6.136769	
68	5.948514	
69	5.921681	
70	5.638626	
71	5.268849	
72	5.372331	
73	5.305385	
74	4.904503	
75	4.441690	
76	4.479991	
77	3.946379	
78	3.961792	
79	3.970149	
80	3.970149	
81	3.841411	
82	3.394475	
83	2.920195	
84	2.929016	
85	2.455432	
86	2.458032	
87	2.459331	
88	2.459331	
89	2.012906	
90	2.013649	
91	2.014253	
92	2.014253	
93	2.014624	
94	2.014624	
95	2.014624	
96	2.014624	
97	1.864160	
98	1.534169	
99	1.229805	
100	1.230919	
101	0.965506	
102	0.965877	
103	0.728691	
104	0.728691	
105	0.548004	
106	0.397864	
107	0.397911	
108	0.397911	
109	0.284448	
110	0.284448	
111	0.284448	
112	0.284448	
113	0.202646	
114	0.140761	
115	0.094197	
116	0.094197	
117	0.061746	
118	0.061746	
119	0.061746	
120	0.061746	
121	0.040297	
122	0.040297	
123	0.040297	
124	0.040297	
125	0.040297	
126	0.040297	
127	0.040297	
128	0.040297	


==> figures/128_64_ebchpeihong_inac_evo_eps_04.txt <==
 index expectedInac 
0	0
1	0.000000	
2	0.000000	
3	0.000000	
4	0.000000	
5	0.000000	
6	0.000000	
7	0.000000	
8	0.000000	
9	0.000000	
10	0.000000	
11	0.000000	
12	0.000000	
13	0.000000	
14	0.000000	
15	0.000000	
16	0.000000	
17	0.000000	
18	0.000000	
19	0.000000	
20	0.000000	
21	0.000000	
22	0.000000	
23	0.000000	
24	0.000000	
25	0.000000	
26	0.000000	
27	0.000000	
28	0.447354	
29	0.417642	
30	0.719499	
31	0.927391	
32	0.938301	
33	0.938301	
34	0.938254	
35	0.938208	
36	0.928552	
37	0.928180	
38	0.910492	
39	0.883983	
40	1.241086	
41	1.238301	
42	1.173120	
43	1.085422	
44	1.286397	
45	1.143918	
46	1.251439	
47	1.314856	
48	1.316249	
49	1.303993	
50	1.174698	
51	1.027205	
52	1.101161	
53	0.926370	
54	0.960724	
55	0.978877	
56	0.979016	
57	1.183844	
58	1.195682	
59	1.202739	
60	1.202739	
61	1.206592	
62	1.206592	
63	1.206592	
64	1.206592	
65	1.206592	
66	1.205292	
67	1.202321	
68	1.155617	
69	1.149814	
70	1.084773	
71	1.003528	
72	1.107010	
73	1.086351	
74	0.972702	
75	0.851300	
76	0.889601	
77	0.759053	
78	0.774466	
79	0.782823	
80	0.782823	
81	0.745729	
82	0.629201	
83	0.807335	
84	0.816156	
85	0.572748	
86	0.575348	
87	0.576648	
88	0.576648	
89	0.417224	
90	0.417967	
91	0.418570	
92	0.418570	
93	0.418942	
94	0.418942	
95	0.418942	
96	0.418942	
97	0.374234	
98	0.262767	
99	0.184726	
100	0.185840	
101	0.130362	
102	0.130734	
103	0.130966	
104	0.130966	
105	0.090901	
106	0.090994	
107	0.091040	
108	0.091040	
109	0.091086	
110	0.091086	
111	0.091086	
112	0.091086	
113	0.062628	
114	0.062628	
115	0.062628	
116	0.062628	
117	0.062628	
118	0.062628	
119	0.062628	
120	0.062628	
121	0.062628	
122	0.062628	
123	0.062628	
124	0.062628	
125	0.062628	
126	0.062628	
127	0.062628	
128	0.062628


==> figures/128_64_ebchpeihong_inac_evo_eps_04sub.txt <==
 index expectedInac 	
73	1.086351	
74	0.972702	
75	0.851300	
76	0.889601	
77	0.759053	
78	0.774466	
79	0.782823	
80	0.782823	
81	0.745729	
82	0.629201	
83	0.807335	
84	0.816156	
85	0.572748	
86	0.575348	
87	0.576648	
88	0.576648	
89	0.417224	
90	0.417967	
91	0.418570	
92	0.418570	
93	0.418942	
94	0.418942	
95	0.418942	
96	0.418942	
97	0.374234	
98	0.262767	
99	0.184726	
100	0.185840	
101	0.130362


==> figures/128_64_polar_bec_MI_loss_designE=04.txt <==
erasure MI_loss 
0.500000 4.893182
0.495000 4.579774
0.490000 4.279533
0.485000 3.992410
0.480000 3.718320
0.475000 3.457148
0.470000 3.208746
0.465000 2.972936
0.460000 2.749511
0.455000 2.538235
0.450000 2.338845
0.445000 2.151054
0.440000 1.974552
0.435000 1.809008
0.430000 1.654074
0.425000 1.509382
0.420000 1.374554
0.415000 1.249196
0.410000 1.132908
0.405000 1.025281
0.400000 0.925902
0.395000 0.834355
0.390000 0.750223
0.385000 0.673094
0.380000 0.602556
0.375000 0.538206
0.370000 0.479646
0.365000 0.426490
0.360000 0.378361
0.355000 0.334895
0.350000 0.295741
0.345000 0.260562
0.340000 0.229037
0.335000 0.200859
0.330000 0.175738
0.325000 0.153402
0.320000 0.133593
0.315000 0.116072
0.310000 0.100613
0.305000 0.087011
0.300000 0.075072
0.295000 0.064620
0.290000 0.055494
0.285000 0.047544
0.280000 0.040638
0.275000 0.034652
0.270000 0.029477
0.265000 0.025015
0.260000 0.021175
0.255000 0.017880
0.250000 0.015059
0.245000 0.012650
0.240000 0.010597
0.235000 0.008852
0.230000 0.007373
0.225000 0.006123
0.220000 0.005068
0.215000 0.004180
0.210000 0.003436
0.205000 0.002813
0.200000 0.002294
0.195000 0.001863
0.190000 0.001506
0.185000 0.001212
0.180000 0.000969
0.175000 0.000771
0.170000 0.000610
0.165000 0.000480
0.160000 0.000374
0.155000 0.000290
0.150000 0.000223
0.145000 0.000170
0.140000 0.000128
0.135000 0.000096
0.130000 0.000071
0.125000 0.000052
0.120000 0.000037
0.115000 0.000027
0.110000 0.000019
0.105000 0.000013
0.100000 0.000009



==> figures/128_64_polar_bec_branching_all.txt <==
erasure branching
0.495000    4.578917
0.490000    4.306667
0.485000    3.969500
0.480000    3.733000
0.475000    3.433667
0.470000    3.204167
0.465000    2.961083
0.460000    2.735250
0.455000    2.538083
0.450000    2.360083
0.445000    2.143583
0.440000    1.954833
0.435000    1.825583
0.430000    1.650167
0.425000    1.536083
0.420000    1.364583
0.415000    1.257833
0.410000    1.153000
0.405000    1.034000
0.400000    0.906750
0.395000    0.830250
0.390000    0.752500
0.385000    0.668417
0.380000    0.595833
0.375000    0.533167
0.370000    0.485333
0.365000    0.431417
0.360000    0.376250
0.355000    0.330667
0.350000    0.292500
0.345000    0.256500
0.340000    0.225000
0.335000    0.205500
0.330000    0.176750
0.325000    0.149167
0.320000    0.136667
0.315000    0.113583
0.310000    0.100750
0.305000    0.088167
0.300000    0.072250
0.295000    0.060725
0.290000    0.066991
0.285000    0.052854
0.280000    0.042118
0.275000    0.039080
0.270000    0.030132
0.265000    0.027170
0.260000    0.021849
0.255000    0.020197
0.250000    0.015043
0.245000    0.012338
0.240000    0.010241
0.235000    0.009037
0.230000    0.007705
0.225000    0.007297
0.220000    0.004802
0.215000    0.003850
0.210000    0.003479
0.205000    0.002888
0.200000    0.002126
0.195000    0.001760
0.190000    0.001695
0.185000    0.001417
0.180000    0.000905
0.175000    0.000794
0.170000    0.000673
0.165000    0.000470
0.160000    0.000391
0.155000    0.000275
0.150000    0.000235
0.145000    0.000156
0.140000    0.000148
0.135000    0.000091


==> figures/128_64_polar_bec_designE=04.txt <==
erasure    P
0.495000 8.536667e-01
0.490000 8.295000e-01
0.485000 8.047500e-01
0.480000 7.762500e-01
0.475000 7.561667e-01
0.470000 7.306667e-01
0.465000 6.985000e-01
0.460000 6.646667e-01
0.455000 6.466667e-01
0.450000 6.166667e-01
0.445000 5.770833e-01
0.440000 5.487500e-01
0.435000 5.235000e-01
0.430000 4.840833e-01
0.425000 4.659167e-01
0.420000 4.285833e-01
0.415000 4.002500e-01
0.410000 3.732500e-01
0.405000 3.490833e-01
0.400000 3.115833e-01
0.395000 2.942500e-01
0.390000 2.725833e-01
0.385000 2.520833e-01
0.380000 2.258333e-01
0.375000 2.050000e-01
0.370000 1.930833e-01
0.365000 1.774167e-01
0.360000 1.596667e-01
0.355000 1.375000e-01
0.350000 1.253333e-01
0.345000 1.163333e-01
0.340000 1.018333e-01
0.335000 9.525000e-02
0.330000 8.250000e-02
0.325000 7.208333e-02
0.320000 6.791667e-02
0.315000 5.533333e-02
0.310000 5.316667e-02
0.305000 4.841667e-02
0.300000 3.908333e-02
0.295000    0.032648
0.290000    0.037425
0.285000    0.030202
0.280000    0.024631
0.275000    0.024734
0.270000    0.019440
0.265000    0.018235
0.260000    0.014470
0.255000    0.012947
0.250000    0.010375
0.245000    0.008225
0.240000    0.006873
0.235000    0.006502
0.230000    0.005750
0.225000    0.005746
0.220000    0.003358
0.215000    0.002852
0.210000    0.002577
0.205000    0.002310
0.200000    0.001466
0.195000    0.001343
0.190000    0.001367
0.185000    0.001107
0.180000    0.000671
0.175000    0.000606
0.170000    0.000534
0.165000    0.000399
0.160000    0.000308
0.155000    0.000228
0.150000    0.000178
0.145000    0.000127
0.140000    0.000108
0.135000    0.000068
0.130000    0.000061


==> figures/128_64_polar_inac_evo_eps_04.txt <==
 index expectedInac 
0	0
1	0.000000	
2	0.000000	
3	0.000000	
4	0.000000	
5	0.000000	
6	0.000000	
7	0.000000	
8	0.000000	
9	0.000000	
10	0.000000	
11	0.000000	
12	0.000000	
13	0.000000	
14	0.000000	
15	0.000000	
16	0.000000	
17	0.000000	
18	0.000000	
19	0.000000	
20	0.000000	
21	0.000000	
22	0.000000	
23	0.000000	
24	0.000000	
25	0.000000	
26	0.000000	
27	0.000000	
28	0.000000	
29	0.000000	
30	0.000000	
31	0.000000	
32	0.010910	
33	0.010910	
34	0.010910	
35	0.010910	
36	0.010817	
37	0.010817	
38	0.010446	
39	0.009981	
40	0.008217	
41	0.008217	
42	0.007985	
43	0.007428	
44	0.005200	
45	0.004550	
46	0.112071	
47	0.175487	
48	0.176880	
49	0.174745	
50	0.156453	
51	0.138951	
52	0.212906	
53	0.167827	
54	0.202182	
55	0.220334	
56	0.220474	
57	0.160446	
58	0.172284	
59	0.179341	
60	0.179341	
61	0.183194	
62	0.183194	
63	0.183194	
64	0.183194	
65	0.183194	
66	0.182962	
67	0.182405	
68	0.176370	
69	0.175255	
70	0.163742	
71	0.149814	
72	0.253296	
73	0.248700	
74	0.215274	
75	0.181616	
76	0.219916	
77	0.174930	
78	0.190344	
79	0.198700	
80	0.198700	
81	0.189786	
82	0.149489	
83	0.113974	
84	0.122795	
85	0.228366	
86	0.230966	
87	0.232266	
88	0.232266	
89	0.287001	
90	0.287744	
91	0.288347	
92	0.288347	
93	0.288719	
94	0.288719	
95	0.288719	
96	0.288719	
97	0.248468	
98	0.360910	
99	0.432776	
100	0.433890	
101	0.471588	
102	0.471959	
103	0.472191	
104	0.472191	
105	0.493361	
106	0.493454	
107	0.493500	
108	0.493500	
109	0.493547	
110	0.493547	
111	0.493547	
112	0.493547	
113	0.504039	
114	0.504039	
115	0.504039	
116	0.504039	
117	0.504039	
118	0.504039	
119	0.504039	
120	0.504039	
121	0.504039	
122	0.504039	
123	0.504039	
124	0.504039	
125	0.504039	
126	0.504039	
127	0.504039	
128	0.504039	
128 5.061230e-01



==> figures/128_64_proposedRMdynamic_bec.txt <==
erasure    P
0.500000	0.595050
0.495000	0.558250
0.490000	0.509300
0.485000	0.461500
0.480000	0.421200
0.475000	0.380750
0.470000	0.344700
0.465000	0.299850
0.460000	0.264050
0.455000	0.231950
0.450000	0.205250
0.445000	0.175050
0.440000	0.148850
0.435000	0.123750
0.430000	0.104750
0.425000	0.085550
0.420000	0.070250
0.415000	0.057750
0.410000	0.045150
0.405000	0.038850
0.400000	0.031150
0.395000	0.023800
0.390000	0.019600
0.385000	0.014700
0.380000	0.010850
0.375000	0.008500
0.370000	0.006350
0.365000	0.004683
0.360000	0.004033
0.355000	0.002750
0.350000	0.002210
0.345000	0.001571
0.340000	0.001310
0.335000	0.000947
0.330000	0.000664
0.325000	0.000433
0.320000	0.000350
0.315000	0.000262
0.310000	0.000191
0.305000	0.000143
0.300000	0.000105
0.295000	0.00007505446
0.290000	0.00005706033
0.285000	0.00004130248
0.280000	0.00003090744
0.275000	0.00002343279
0.270000	0.00001647619
0.245000        3.713607e-06 
0.240000 	2.361673e-06 
0.235000	1.661130e-06
0.230000	1.456311e-06
0.215000	5.782883e-07
0.210000	3.374366e-07
0.205000  	1.866918e-07


==> figures/128_64_random_bec.txt <==
erasure      P 
0.500000	5.724167e-01
0.480000	3.980278e-01
0.460000	2.446111e-01
0.440000	1.321389e-01
0.420000	6.163889e-02
0.400000	2.252778e-02
0.380000	7.972222e-03
0.360000	2.347222e-03
0.340000	4.675926e-04
0.320000	9.408602e-05
0.300000	1.725328e-05
0.280000	2.663258e-06
0.260000	3.188816e-07


==> figures/128_64_random_inac_evo_eps_04.txt <==
 index expectedInac 
0 0
1	1.000000	
2	2.000000	
3	3.000000	
4	4.000000	
5	5.000000	
6	6.000000	
7	7.000000	
8	7.997632	
9	8.997632	
10	9.997632	
11	10.997632	
12	11.992758	
13	12.992711	
14	13.984076	
15	14.967595	
16	15.732080	
17	16.732080	
18	17.732033	
19	18.731941	
20	19.717874	
21	20.717642	
22	21.691968	
23	22.647539	
24	23.264995	
25	24.263788	
26	25.198050	
27	26.086444	
28	26.533798	
29	27.326834	
30	27.628691	
31	27.836583	
32	27.847493	
33	28.847493	
34	29.847261	
35	30.846518	
36	31.789879	
37	32.787233	
38	33.687094	
39	34.523120	
40	34.880223	
41	35.868709	
42	36.661931	
43	37.356128	
44	37.557103	
45	38.102693	
46	38.210214	
47	38.273630	
48	38.275023	
49	39.222331	
50	39.812349	
51	40.280084	
52	40.354039	
53	40.680316	
54	40.714670	
55	40.732823	
56	40.732962	
57	40.937790	
58	40.949629	
59	40.956685	
60	40.956685	
61	40.960539	
62	40.960539	
63	40.960539	
64	40.960539	
65	40.960492	
66	40.952832	
67	40.937233	
68	40.708032	
69	40.671866	
70	40.322841	
71	39.855989	
72	38.959471	
73	38.858682	
74	38.332730	
75	37.692897	
76	36.731198	
77	35.968106	
78	34.983519	
79	33.991876	
80	32.991876	
81	32.759517	
82	32.030223	
83	31.208357	
84	30.217177	
85	29.322748	
86	28.325348	
87	27.326648	
88	26.326648	
89	25.381430	
90	24.382173	
91	23.382776	
92	22.382823	
93	21.383287	
94	20.383612	
95	19.383983	
96	18.384587	
97	17.950696	
98	17.064810	
99	16.139136	
100	15.145172	
101	14.190297	
102	13.202693	
103	12.220520	
104	11.247307	
105	10.305803	
106	9.360306	
107	8.435376	
108	7.536583	
109	6.669684	
110	5.842386	
111	5.060771	
112	4.333612	
113	3.674466	
114	3.063510	
115	2.516295	
116	2.033798	
117	1.622516	
118	1.270938	
119	0.977530	
120	0.738440	
121	0.548514	
122	0.397864	
123	0.283658	
124	0.198375	
125	0.137465	
126	0.092618	
127	0.061560	
128	0.039322


==> figures/128_64_singleton_bec.txt <==
erasure P
2.000000e-01	8.940451e-15
2.100000e-01	9.839784e-14
2.200000e-01	9.258017e-13
2.300000e-01	7.543435e-12
2.400000e-01	5.382967e-11
2.500000e-01	3.397405e-10
2.600000e-01	1.912946e-09
2.700000e-01	9.682935e-09
2.800000e-01	4.436144e-08
2.900000e-01	1.850644e-07
3.000000e-01	7.068149e-07
3.100000e-01	2.483478e-06
3.200000e-01	8.062755e-06
3.300000e-01	2.428226e-05
3.400000e-01	6.808175e-05
3.500000e-01	1.782879e-04
3.600000e-01	4.373746e-04
3.700000e-01	1.007881e-03
3.800000e-01	2.187156e-03
3.900000e-01	4.479974e-03
4.000000e-01	8.680401e-03
4.100000e-01	1.594262e-02
4.200000e-01	2.780857e-02
4.300000e-01	4.615379e-02
4.400000e-01	7.301914e-02
4.500000e-01	1.103191e-01
4.600000e-01	1.594560e-01
4.700000e-01	2.209119e-01
4.800000e-01	2.939248e-01
4.900000e-01	3.763536e-01
5.000000e-01	4.648070e-01



==> figures/512_256_RM_bec.txt <==
erasure    P
0.490000    0.361468   
0.485000    0.291800   
0.480000    0.214156   
0.475000    0.150105 
0.470000    0.108202   
0.465000    0.072690   
0.460000    0.046803   
0.455000    0.028060   
0.450000    0.016428   
0.445000    0.009251   
0.440000    0.005072   
0.435000    0.002588   
0.430000    0.001221   
0.425000    7.428571e-04
0.420000    2.550505e-04
0.417500    1.872659e-04
0.415000    1.424501e-04
0.412500    8.771930e-05
0.407500    0.00004517017
0.405000    0.00002863283
0.402500    0.00002174126
0.400000    0.00001542721
0.397500    0.00001198284
0.395000    0.00000792198
0.392500    0.00000667873
0.390000    0.00000471428
0.387500    0.00000366666
0.385000    0.000002849002849002
0.382500    0.000002872572676088
0.380000    0.000001494232263463
0.377500    0.00000181988113357
0.375000    1.471280602636e-6
0.372500    1.341921631776e-6
0.370000    7.798365462599e-7


==> figures/512_256_RMsubcode_bec.txt <==
erasure    P
0.495000	0.446000
0.490000	0.365500
0.485000	0.286333
0.480000	0.212333
0.475000	0.153000
0.470000	0.107667
0.465000	0.072500
0.460000	0.049500
0.455000	0.027667
0.450000	0.017167
0.445000	0.008583
0.440000	0.005333
0.435000	0.002375
0.430000	0.001073
0.425000	0.000595
0.420000	0.000233
0.415000	0.000101
0.410000	0.000037
0.407500        0.00002502502
0.405000	0.0000139351
0.402500	0.00000981546
0.400000	0.00000530063
0.397500	0.000002803
0.395000	0.00000174301
0.392500	0.00000084666666
0.390000	0.000000714285714
0.387500	0.0000002456140350877
0.385000	1.161616161616e-7


==> figures/512_256_berlekamp_bec.txt <==
erasure P 
3.500000e-01	1.122819e-11
3.600000e-01	2.376450e-10
3.700000e-01	4.075235e-09
3.800000e-01	5.648411e-08
3.900000e-01	6.329623e-07
4.000000e-01	5.746074e-06
4.100000e-01	4.238645e-05
4.200000e-01	2.550130e-04
4.300000e-01	1.256649e-03
4.400000e-01	5.095962e-03
4.500000e-01	1.709590e-02
4.600000e-01	4.773671e-02
4.700000e-01	1.117536e-01
4.800000e-01	2.213227e-01
4.900000e-01	3.750833e-01
5.000000e-01	5.520797e-01


==> figures/512_256_polar_bec_designE=04.txt <==
erasure    P
0.495000 8.805000e-01
0.490000 8.483333e-01
0.485000 7.981667e-01
0.480000 7.534167e-01
0.475000 7.059167e-01
0.470000 6.496667e-01
0.465000 6.027500e-01
0.460000 5.413333e-01
0.455000 4.929167e-01
0.450000 4.411667e-01
0.445000 3.940833e-01
0.440000 3.430000e-01
0.435000 3.103333e-01
0.430000 2.645833e-01
0.425000 2.205833e-01
0.420000 1.976667e-01
0.415000 1.745833e-01
0.410000 1.504167e-01
0.405000 1.311667e-01
0.400000 1.065000e-01
0.395000 9.241667e-02
0.390000 8.150000e-02
0.385000 7.116667e-02
0.380000 5.608333e-02
0.375000 4.658333e-02
0.370000 4.133333e-02
0.365000 3.441667e-02
0.360000 3.241667e-02
0.355000 2.633333e-02
0.350000 2.066667e-02
0.345000 1.808333e-02
0.340000 1.725000e-02
0.335000 1.650000e-02
0.330000 1.308333e-02
0.325000 9.833333e-03
0.320000 1.041667e-02
0.315000 8.750000e-03
0.310000 7.375000e-03
0.305000 5.583333e-03
0.300000 4.500000e-03
0.295000	0.004417
0.290000	0.004100
0.285000	0.003500
0.280000	0.002643
0.275000	0.002452
0.270000	0.001850
0.265000	0.001591
0.260000	0.001397
0.255000	0.001545
0.250000	0.001029
0.245000	0.000780
0.240000	0.000575
0.235000	0.000601
0.230000	0.000572
0.225000	0.000536
0.220000	0.000333
0.215000	0.000290
0.210000	0.000230
0.205000	0.000183
0.200000	0.000175
0.195000	0.000130
0.190000	0.000123
0.185000	0.000081


==> figures/512_256_singleton_bec.txt <==
erasure P 
3.500000e-01	1.308974e-12
3.600000e-01	3.681011e-11
3.700000e-01	8.009781e-10
3.800000e-01	1.361076e-08
3.900000e-01	1.821370e-07
4.000000e-01	1.934275e-06
4.100000e-01	1.641901e-05
4.200000e-01	1.121495e-04
4.300000e-01	6.203727e-04
4.400000e-01	2.796675e-03
4.500000e-01	1.034040e-02
4.600000e-01	3.157061e-02
4.700000e-01	8.019919e-02
4.800000e-01	1.710323e-01
4.900000e-01	3.095935e-01
5.000000e-01	4.823777e-01

